On the Complexity of Local Graph Transformations

We consider the problem of transforming a given graph $G_s$ into a desired graph $G_t$ by applying a minimum number primitives from a particular set of local graph transformation primitives. These primitives are local in the sense that each node can apply them based on local knowledge and by affecting only its $1$-neighborhood. Although the specific set of primitives we consider makes it possible to transform any (weakly) connected graph into any other (weakly) connected graph consisting of the same nodes, they cannot disconnect the graph or introduce new nodes into the graph, making them ideal in the context of supervised overlay network transformations. We prove that computing a minimum sequence of primitive applications (even centralized) for arbitrary $G_s$ and $G_t$ is NP-hard, which we conjecture to hold for any set of local graph transformation primitives satisfying the aforementioned properties. On the other hand, we show that this problem admits a polynomial time algorithm with a constant approximation ratio.

==> figures/algoDirected-pictureA.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={node_new}] (1) at (-3, 1.25) {$x$};
		\node [style={node_new}] (3) at (0.5, 1.25) {$z$};
		\node [style={node_new}] (11) at (-1.25, 2.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=normaledge] (1) to (11);
		\draw [style=normaledge] (11) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gadget.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{ssource}=[fill=white, draw=black, shape=rectangle, minimum height=16pt]
\tikzstyle{ssink}=[fill={rgb,255: red,191; green,191; blue,191}, draw=black, shape=rectangle, minimum height=16pt]
\tikzstyle{sliteral}=[fill=white, draw=black, shape=regular polygon, regular polygon sides=3, inner sep=-0.9pt]
\tikzstyle{sclause}=[fill={rgb,255: red,191; green,191; blue,191}, draw=black, shape=circle]
\tikzstyle{sroot}=[fill=white, draw=black, shape=regular polygon, tikzit fill={rgb,255: red,191; green,0; blue,64}, regular polygon sides=7]
\tikzstyle{sgadgetframe}=[fill=none, draw=black, shape=rectangle, minimum width=3cm, minimum height=2.8cm]
\tikzstyle{normalnode}=[fill=white, draw=black, shape=circle, inner sep=0pt, minimum width=12pt]
\tikzstyle{big rightarrow}=[single arrow, draw=black, fill={black!10}, minimum height=.9cm]
\tikzstyle{node_new}=[fill=white, draw=black, shape=circle, inner sep=0pt, minimum width=10 pt]
\tikzstyle{shifted_node}=[draw=none, xshift=2pt]

% Edge styles
\tikzstyle{normaledge}=[-]
\tikzstyle{normaledge-directed}=[->]
\tikzstyle{rootedge}=[-, draw=black, dashed]
\tikzstyle{rootedge-directed}=[->, draw=black, dashed]
\tikzstyle{explicit-edge}=[->]
\tikzstyle{implicit-edge}=[->, dashed]
\tikzstyle{thick_edge}=[-, thick]
\tikzstyle{dashed_edge}=[-, dashed]
\tikzstyle{gray}=[-, draw={rgb,255: red,191; green,191; blue,191}]
\tikzstyle{thick-directed}=[->, thick]


==> figures/opt-lemma-tightnessA.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={node_new}] (1) at (-2, 1.25) {$v$};
		\node [style={node_new}] (3) at (-0.5, 1.25) {$w$};
		\node [style={node_new}] (11) at (-1.25, 2.5) {$u$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=normaledge] (1) to (11);
		\draw (1) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/opt_lemma_tightnessA.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={node_new}] (1) at (-2, 1.25) {$v$};
		\node [style={node_new}] (3) at (-0.5, 1.25) {$w$};
		\node [style={node_new}] (11) at (-1.25, 2.5) {$u$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=normaledge] (1) to (11);
		\draw (1) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

